Prediction of COVID-19 Patients' Emergency Room Revisit using Multi-Source Transfer Learning

The coronavirus disease 2019 (COVID-19) has led to a global pandemic of significant severity. In addition to its high level of contagiousness, COVID-19 can have a heterogeneous clinical course, ranging from asymptomatic carriers to severe and potentially life-threatening health complications. Many patients have to revisit the emergency room (ER) within a short time after discharge, which significantly increases the workload for medical staff. Early identification of such patients is crucial for helping physicians focus on treating life-threatening cases. In this study, we obtained Electronic Health Records (EHRs) of 3,210 encounters from 13 affiliated ERs within the University of Pittsburgh Medical Center between March 2020 and January 2021. We leveraged a Natural Language Processing technique, ScispaCy, to extract clinical concepts and used the 1001 most frequent concepts to develop 7-day revisit models for COVID-19 patients in ERs. The research data we collected from 13 ERs may have distributional differences that could affect the model development. To address this issue, we employed a classic deep transfer learning method called the Domain Adversarial Neural Network (DANN) and evaluated different modeling strategies, including the Multi-DANN algorithm, the Single-DANN algorithm, and three baseline methods. Results showed that the Multi-DANN models outperformed the Single-DANN models and baseline models in predicting revisits of COVID-19 patients to the ER within 7 days after discharge. Notably, the Multi-DANN strategy effectively addressed the heterogeneity among multiple source domains and improved the adaptation of source data to the target domain. Moreover, the high performance of Multi-DANN models indicates that EHRs are informative for developing a prediction model to identify COVID-19 patients who are very likely to revisit an ER within 7 days after discharge.

==> a_ToDoList.txt <==

Runxue:
Could you help add a paragraph of introduction of DANN at the beginning of the Methods section? (done)

Yuhe:
Change fig2 and 3

Yiming:
Check references  



Yuhe: 
1. Table 1. (number of readmissions, death instances in train and test?)
2. write a draft description (data description, feature description that align well with the numbers in the table). 


Yiming:
1. check references. All preprints need to check whether thers is an officially published paper available. If yes, please help use that reference instead. (done)



Yuelyu/Yuhe/Yiming: check references. All preprints need to check whether thers is an officially published paper available. If yes, please help use that reference instead.
Yuelyu: number of patients in table 1, characteristic in table 2? (done)



Change hospital name to hospital 1, 2, 3. provide a list of hospital id and name (save in txt or csv)
(Table 1 and Fig 3). Table 1 consider removing services and specialities. Emergency room is not the same as regular office visit. DONE
From Yuhe's email (need to confirm with Yuelyu!):
"And I have checked with Yuelyu, the original data (n=3210) used in models actually has excluded the death instances. So we may not mention the death, as it hasn’t been involved in models."
box plot


Explainable deep learning
Brain storming （this Friday)
Yuhe or Yuelyu/Yiming:
13 hospitals
(test data, input features, output probabilities, multi-DANN)
logistic regression (show feature cofficient)
Ye's email:
I am thinking to add one more analyst to show important features that indicate readmission.
The idea is to do a regression analysis for each of the 13 hospitals.
input: features in test data
output: probabilities output by the label classifier
the coefficient of a regression model may indicate the importance of features. We may report the most important 10 features for each hospital, showing the similarities and differences.
What do you think? Since the deadline is extended to Jan 31, if the design is fine, it is possible doable and the results may be very interesting.
Runxue, Do you know any approach that is better to indicate the importance of features in neural network models?



Runxue: 
(1) the definition of symbols in the formulas needs to be defined when firstly mentioned. Some deeper explanation of symbols, hyperparameters would be better. (done)
(2) help mention hyperparameter settings as the third limitation. (Done by Runxue)
(3) Please add declaration that this work was done when you were in U Pittsburgh.
(where should I add it, on the first page or the last page?)



Yiming: 
1. revise auc.pdf: (withdraw)
(1) hospital: 1,2,3....; legend: not overlap with lines
2. revise density.pdf: (withdraw)
(1) auc should not be larger than 1. 






